Toward DNN of LUTs: Learning Efficient Image Restoration with Multiple Look-Up Tables

The widespread usage of high-definition screens on edge devices stimulates a strong demand for efficient image restoration algorithms. The way of caching deep learning models in a look-up table (LUT) is recently introduced to respond to this demand. However, the size of a single LUT grows exponentially with the increase of its indexing capacity, which restricts its receptive field and thus the performance. To overcome this intrinsic limitation of the single-LUT solution, we propose a universal method to construct multiple LUTs like a neural network, termed MuLUT. Firstly, we devise novel complementary indexing patterns, as well as a general implementation for arbitrary patterns, to construct multiple LUTs in parallel. Secondly, we propose a re-indexing mechanism to enable hierarchical indexing between cascaded LUTs. Finally, we introduce channel indexing to allow cross-channel interaction, enabling LUTs to process color channels jointly. In these principled ways, the total size of MuLUT is linear to its indexing capacity, yielding a practical solution to obtain superior performance with the enlarged receptive field. We examine the advantage of MuLUT on various image restoration tasks, including super-resolution, demosaicing, denoising, and deblocking. MuLUT achieves a significant improvement over the single-LUT solution, e.g., up to 1.1dB PSNR for super-resolution and up to 2.8dB PSNR for grayscale denoising, while preserving its efficiency, which is 100$\times$ less in energy cost compared with lightweight deep neural networks. Our code and trained models are publicly available at https://github.com/ddlee-cn/MuLUT.

==> visual/X2/B100/167062/YNone_XNone/metric.txt <==
bicubic PSNR: 32.14 SSIM: 0.9159
srlut PSNR: 35.78 SSIM: 0.9523
x2dil2 PSNR: 36.24 SSIM: 0.9541
aplus PSNR: 34.73 SSIM: 0.9357
fsrcnn PSNR: 36.34 SSIM: 0.9554


==> visual/n15/test046/YNone_XNone/metric.txt <==
input PSNR: 24.75 SSIM: 0.7176
x1 PSNR: 28.19 SSIM: 0.8387
x2sdy PSNR: 28.53 SSIM: 0.8416
bm3d PSNR: 28.56 SSIM: 0.8448
dncnn PSNR: 29.13 SSIM: 0.8651
gt PSNR: 0.00 SSIM: 0.0000


==> visual/n25/04/YNone_XNone/metric.txt <==
input PSNR: 20.44 SSIM: 0.4670
x1 PSNR: 26.94 SSIM: 0.7653
x2sdy PSNR: 28.21 SSIM: 0.8400
bm3d PSNR: 28.64 SSIM: 0.8536
dncnn PSNR: 29.32 SSIM: 0.8669


==> visual/n50/07/YNone_XNone/metric.txt <==
input PSNR: 15.08 SSIM: 0.2265
x1 PSNR: 22.43 SSIM: 0.4822
x2sdy PSNR: 25.24 SSIM: 0.7205
bm3d PSNR: 25.01 SSIM: 0.7587
dncnn PSNR: 25.04 SSIM: 0.7586
gt PSNR: 0.00 SSIM: 0.0000


==> visual/qf10/boats/YNone_XNone/metric.txt <==
input PSNR: 28.13 SSIM: 0.7580 bPSNR: 25.51
x1 PSNR: 28.98 SSIM: 0.7834 bPSNR: 27.92
x2sdy PSNR: 29.24 SSIM: 0.7890 bPSNR: 28.70
sadct PSNR: 28.96 SSIM: 0.7762 bPSNR: 28.52
sadctwi PSNR: 29.14 SSIM: 0.7864 bPSNR: 28.47
arcnn PSNR: 29.40 SSIM: 0.7950 bPSNR: 29.03
gt PSNR: 0.00 SSIM: 0.0000 bPSNR: 0.00


==> visual/qf20/sailing2/YNone_XNone/metric.txt <==
input PSNR: 33.11 SSIM: 0.8914 bPSNR: 30.69
x1 PSNR: 33.89 SSIM: 0.9052 bPSNR: 32.77
x2sdy PSNR: 34.26 SSIM: 0.9102 bPSNR: 33.69
sadct PSNR: 33.91 SSIM: 0.9054 bPSNR: 33.44
sadctwi PSNR: 34.08 SSIM: 0.9097 bPSNR: 33.41
arcnn PSNR: 34.43 SSIM: 0.9129 bPSNR: 34.20
gt PSNR: 0.00 SSIM: 0.0000 bPSNR: 0.00

